The Generalized A* Architecture

We consider the problem of computing a lightest derivation of a global structure using a set of weighted rules. A large variety of inference problems in AI can be formulated in this framework. We generalize A* search and heuristics derived from abstractions to a broad class of lightest derivation problems. We also describe a new algorithm that searches for lightest derivations using a hierarchy of abstractions. Our generalization of A* gives a new algorithm for searching AND/OR graphs in a bottom-up fashion. We discuss how the algorithms described here provide a general architecture for addressing the pipeline problem --- the problem of passing information back and forth between various stages of processing in a perceptual system. We consider examples in computer vision and natural language processing. We apply the hierarchical search algorithm to the problem of estimating the boundaries of convex objects in grayscale images and compare it to other search methods. A second set of experiments demonstrate the use of a new compositional model for finding salient curves in images.

==> jair/authors-guide.txt <==
INSTRUCTIONS FOR FINAL PREPARATION: AUTHOR'S GUIDE

This file is available via the following URL:

http://www.cs.cmu.edu/afs/cs/project/jair/pub/information/format/authors-guide
-----------------------------------------------------------------

Checklist (see detailed instructions below)

1. [ ] Format article using JAIR style
2. [ ] Have your article proofread.
3. [ ] Create HTML version (strongly recommended, but not required)
4. [ ] Contact editor, obtain final approval
5. [ ] Contact Steven Minton, Managing Editor, (minton@isi.edu) for formatting check
6. [ ] Final changes on HTML, online appendices, etc.
7. [ ] Fill out copyright transfer, and send it.
8. [ ] Fill out source code release, and sent it (only necessary if you are releasing source 
       code in an online appendix).
9. [ ] Contact Managing Editor (minton@fetch.com) for page numbers, then transfer all the 
       required files.
10. [ ] After your paper is released, check www.jair.org to make sure everything was done
          correctly during the publication process
-----------------------------------------------------------------------

Once a paper has been accepted for publication in JAIR, you should follow the procedure 
outlined below. The final version of your manuscript is due to us *within three months* 
of the acceptance date. If you require more than three months, please request an extension 
from the editor.

Format your article according the JAIR style, which is described in format.ps and
the other files in directory available at: 
          http://www.cs.cmu.edu/afs/cs/project/jair/pub/information/format/

            There are subdirectories for LaTex, FrameMaker and Gnu's GROFF. (We request
that you use LaTex if possible.)  Authors are responsible for correctly formatting their
article. If you wish we can recommend professionals who will do this for you for a fee.
 

Here are things to check, *before* you send us your article:
   - Capitalize section and subsection titles.
   - Make sure your abstract reads well. It will be used to advertise your paper.
   - We recommend you use small caps for system names. (In LaTex that's \sc) 
   - Capitalize references to figures and tables, e.g. "In Figure 7..."
   - It's preferable to cite published papers, rather than tech reports.
   - Carefully read the section on citations in format.ps. Here are examples of BAD citations:
        "See (Ginsberg, 1994) for an analysis..." 
                 [Uses citation as a noun] 
        "Drummond (Drummond, 1994) showed that..." 
                 [Should use citeyear i.e., Drummond (1994)] 
        "...the best method (see the ERT test (Davis, 1995))..." 
                 [double parens, should be  
        "...best method (see the ERT test, Davis, 1995)..."] 
   - In the authors' addresses, don't use commas at the end of the lines.
   - Do not start a section with a subsection. (E.g., Each section should start with some text, 
      rather than immediately starting with a subsection.) Similarly, don't start a subsection 
      with a sub-subsection.
   - Your paper should be formatted for 8.5 x 11 letter size paper, not A4 (common in Europe). 
      If you are in Europe and use Latex, use "dvips -t" when you create your PostScript file to 
      get the right size.

 
2. Make any final changes and have your article proofread. For better or worse, we do not 
have a copyediting staff. (Note: Authors are notoriously bad proofreaders. Have the paper 
proofread by a skilled proofreader -- NOT one of the authors.)


3. JAIR offers authors  the option of publishing a version of the paper in HTML in 
addition to the PostScript version. Check out the Latex2HTML translator at the 
following URL: http://www.latex2html.org/ (If you  use Latex2HTML, don't
bother using the JAIR style file, as it will only cause problems.)

We also encourage you to make use of "online appendices" where appropriate. Online 
appendices can contain source code, data, even quicktime demonstrations -- anything that 
will make life easier (or more interesting) for your readers and researchers who follow in your 
footsteps.


4. Send the paper to the editor in charge of your article. Also send a copy to jair-ed@isi.edu.


5. Once the editor approves the paper, he or she will tell you to send a copy of the PostScript 
file to the managing editor, Steven Minton, minton@fetch.com. He will check it over, and 
if the formatting is acceptable, we will let you know the publication date and the page numbers 
for your article.


6. Once you have the final approval on the paper and the formatting you should put the final 
touches on any additional versions of the paper that you want us to publish alongside the 
PostScript version. 


7. Please print out, fill in, and sign the Postscript Transfer of Copyright form available at

          http://www.cs.cmu.edu/afs/cs/project/jair/pub/information/format/copyright.ps

(If you have trouble printing the PostScript, we can send you an ascii version.)
Send the form to:

     Steven Minton
     Fetch Technologies
     2041 Rosecrans Avenue, Suite 245
     El Segundo, CA 90245-4789


The copyright transfer is necessary because it's part of our agreement with AAAI Press . 
Once you transfer the copyright, AI Access Foundation grants the rights to publish the 
hardcopy version to AAAI Press. But because AI Access Foundation wants to promote 
the widest possible distribution of your article, we are happy to grant you back any other 
rights you want to the article or the contents. In particular, the electronic version is freely 
available for distribution -- that's part of our mission.


8. If there are online appendices containing source code, please sign the release form found in 
this directory and send it along with the Transfer of Copyright. The release form is intended 
to reduce the liability of AI Access Foundation and JAIR's distributors.


9. Once the managing editor (minton@isi.edu) approves the formatting and sends you the 
publication date and page numbers, please visit

                            http://jair.fetch.com/submit.php?mode=publish 

and fill out the information required for publication. Also use the form to transmit
 your final files. (If you have any problems, e-mail them to minton@isi.edu).  We would
 appreciate it if you use the following naming scheme for your files. Assuming the first
 author's last name is "Jones" and the current year is 1999, you should send us:
     - jones99a.ps, the final PostScript file (Note: a PostScript version is not optional. 
          Postscript remains the official" publication medium, even though PDF is now 
          more popular on the web.)
     - jones99a.pdf, a PDF version of your paper. No

     - jones99a.tex (or jones99a.txt), a single LaTex source file (or, if you didn't use LaTex, some sort 
         of ascii version of the paper if possible) which we can use for our search engine
    - jones99a.tar, a tar file containing all the source files (latex files, figures, word file, whatever) 
         which we will archive. 
    - [optional] jones99a-html.tar, a tar file of a directory called jones99a-html containing the HTML 
           version of your paper. Please make sure all icons are included, rather than pointing to a remote site. 
    - [optional] jones99a-appendix1.txt (or .ps, .lisp, or .whatever), an online appendix. If there are 
           two or more, name them jones99a-appendix2.txt and so on.

Note: in the unlikely case that the first author has a previously published a JAIR article earlier in 
the year called jones99a, use jones99b this time.
 
10. After we receive the final version and release the article, we will send you and email. Please 
take a look your paper at www.jair.org to check that we haven't inadvertently made any errors
duiring the release process.   We will also post an announcement on the JAIR newgroup
comp.ai.jair.announcments.  We send out regular announcements to our mailing list as well
If you know of any other mailing lists where it would be appropriate to post an announcement
for your paper (e.g. ML-LIST for machine learning papers), we encourage you to forward 
our announcement. 

Congratulations!

 


==> jair/theapa.txt <==
Citation with the theapa package

The theapa package, based on the American Psychology Association standard,
consists of two files, one for LaTeX2e (theapa.sty) and
the other for BibTeX (theapa.bst).

Your LaTeX2e document should look like

	\documentclass[jair,11pt]{article}
	\usepackage{theapa}

	\begin{document}

	...

	\bibliography{your_biblopgraphy_file}
	\bibliographystyle{theapa}
	\end{document}

Three citation commands are most frequently used:

	Some learning methods such as instance-based learning \cite{Aha91}
	produce ... On the other hand, \citeA{Altman68} suggested ...
	While \citeS{Altman68} method has the advantage of ...

results in

	Some learning methods such as instance-based learning
	(Aha, Kibler, & Albert, 1991) produce ... On the other
	hand, Altman (1968) suggested ... While Altiman's (1968)
	method has the advantage of ...

Details of all citation commands are:

   A1. \cite{Aha91,Altman68} produces
       (Aha, Kibler, & Albert, 1991; Altman, 1968)

   A2. \cite<e.g.,>{Aha91,Altman68} produces
       (e.g., Aha, Kibler, & Albert, 1991; Altman, 1968)

   A3. \cite[and others]{Altman68} produces
       (Altman, 1968, and others)

   A4. \cite<e.g.,>[and others]{Altman68} produces
       (e.g., Altman, 1968, and others)

   B1. \citeA{Altman68} produces
       Altman (1968)

   B2. \citeA[and others]{Altman68} produces
       Altman (1968, and others)

   C1. \citeR{Aha91,Altman68} produces
       Aha, Kibler, & Albert, 1991; Altman, 1968

   C2. \citeR<e.g.,>{Aha91,Altman68} produces
       e.g., Aha, Kibler, & Albert, 1991; Altman, 1968

   C3. \citeR[and others]{Altman68} produces
       Altman, 1968, and others

   C4. \citeR<e.g.,>[and others]{Altman68} produces
       e.g., Altman, 1968, and others

   D1. \citeS{Altman68} produces
       Altman's (1968)

   D2. \citeS[and others]{Altman68} produces
       Altman's (1968, and others)

   E1. \citeauthor{Altman68} produces
       Altman

   F1. \citeyear{Altman68} produces
       (1968)

   F2. \citeyear[and others]{Altman68} produces
       (1968, and others)

   G1. \citeyearR{Altman68} produces
       1968

   G2. \citeyearR[and others]{Altman68} produces
       1968, and others

These \citeXXX commands automatically switches from
the long format to the short format when references
are sited second or later time. That is,
when there are 3 or more authors, the first cite
gives (Aha, Kibler, & Albert, 1991); the second and further cites
give (Aha et al, 1991).

If you want to enforce the long cite format, use
\fullcite instead of \cite;
\fullciteA instead of \citeA; etc.

If you want to enforce the short cite format, use
\shortcite instead of \cite;
\shortciteA instead of \citeA; etc.

